Error Performance Analysis of CFO-Impaired OFDM-Based Rate-Splitting SCMA

Rate-splitting sparse code multiple access (RS-SCMA) superimposes QAM-modulated common messages and SCMA-encoded private messages over the same resource elements. This paper analyzes the bit error rate (BER) performance of orthogonal frequency division multiplexing (OFDM)-based RS-SCMA in the presence of carrier frequency offset (CFO) over frequency-selective Rayleigh fading channels. A finite-alphabet BER framework is developed for common-layer detection, successive interference cancellation (SIC), and private-layer SCMA detection. The proposed analysis explicitly retains the common and private-layer signal components and models the unresolved intra- and inter-block CFO leakage as conditionally Gaussian interference using its conditional second-order statistics. Residual interference caused by erroneous common-layer cancellation and the effect of a tunable message-splitting factor are also incorporated. The results show that CFO produces a high-SNR BER floor that increases with the normalized frequency offset. Under the considered conditions, the overloaded SCMA private layer is more severely affected and dominates the overall BER. Simulations with perfect SIC further show that eliminating common-layer decision errors has only a marginal impact on the private-layer BER floor, indicating that the dominant degradation arises from CFO-impaired private-layer detection rather than SIC error propagation. Monte Carlo simulations validate the derived BER expressions and demonstrate their accuracy in capturing the layer-wise and overall BER performance over the considered CFO range.

==> cfo_bervsalpha.txt <==
alpha                   y05                     y02                     y00
0	                4.31666666666667e-05	3.66666666666667e-06	1.66666666666667e-06
0.0500000000000000	0.000860094915254237	0.00008179039147302183	1.50767154249759e-05
0.100000000000000	0.00461143103448276	0.000356975908916682	0.0000651440277942731
0.150000000000000	0.00744321052631579	0.000531687371582109	0.000138797485580503
0.200000000000000	0.0100055357142857	0.000765783633656563	0.000245362119317849
0.250000000000000	0.0129757272727273	0.000818344821404562	0.000289861804671465
0.300000000000000	0.0150781296296296	0.000979539245189615	0.000329410170097281
0.350000000000000	0.0175788301886792	0.00121729601189045	0.000330307817883716
0.400000000000000	0.0191148846153846	0.00121688043205567	0.000330709380170948
0.450000000000000	0.0241596078431373	0.00124357322865895	0.000376599343275179
0.500000000000000	0.0272750000000000	0.00137751943317053	0.000385684827950526
0.550000000000000	0.0236725786711748	0.00149142383910086	0.000414954278468731
0.600000000000000	0.0226771991354416	0.00139628688524590	0.000471387094099827
0.650000000000000	0.0212753947248702	0.00141155057903550	0.000508352913593180
0.700000000000000	0.0184030882602970	0.00143012756484930	0.000545599297383379
0.750000000000000	0.0157149122957357	0.00129790263710391	0.000564049504170483
0.800000000000000	0.0124952297272574	0.00120353523819601	0.000567513058791522
0.850000000000000	0.0108100209591183	0.00106797497982923	0.000566675299022397
0.900000000000000	0.00718243851725831	0.000876804173629509	0.000508505707114122
0.950000000000000	0.00410048454516734	0.000596092269681552	0.000410409707775738
1	                0.000571670306300950	0.000316681901135152	0.000242093821039406

==> epsvsber.txt <==
eps                     y09                      y07                    y05                      y03                     y01
0	                0.000206540812513727	0.000206540812513727	0.000226540812513727	0.000172931519800813	5.51440277942731e-05
0.0100000000000000	0.000428442469063575	0.000428442469063575	0.000459321612233890	0.000346323837386723	0.000119157914449327
0.0200000000000000	0.000828442469063575	0.000888744772673620	0.00118783633656563	0.000788764162553599	0.000280521704899504
0.0300000000000000	0.00180939130652656	0.00328600858583200	0.00401044545550700	0.00270731675408300	0.000922568884571799
0.0400000000000000	0.00351578571428571	0.00888534782608700	0.0103604111078170	0.00686987131757406	0.00227217241379310
0.0500000000000000	0.00675700000000000	0.0171271956521739	0.0260375000000000	0.0144242777777778	0.00474562068965517
0.0600000000000000	0.0114903343279284	0.0295829795615667	0.0450450000000000	0.0250729814814815	0.00803818965517241
0.0700000000000000	0.0157314179354247	0.0406148787132975	0.0618575000000000	0.0349837239326715	0.0112934714013969
0.0800000000000000	0.0199954573736663	0.0516146251619847	0.0785900000000000	0.0443665373630632	0.0148195542943462
0.0900000000000000	0.0239292749907925	0.0620692696697465	0.0938850000000000	0.0540412414377882	0.0190863005510766
0.100000000000000	0.0273228783270301	0.0713722416211034	0.107502500000000	0.0569205010146030	0.0207814834858750

==> lc_vs_lambda.txt <==
x       y
0	150
.1	170.400000000000
.25	195
.4	228
.5	250
.6	225
.75	183
.9	135
1	100

==> perfect_vs_imperfect_sic_data.txt <==
EbN0 eps00_imperfect eps00_perfect eps02_imperfect eps02_perfect eps05_imperfect eps05_perfect
0  3.560416666667e-01 3.081750000000e-01 3.553833333333e-01 3.083125000000e-01 3.604291666667e-01 3.107458333333e-01
3  3.026041666667e-01 2.596958333333e-01 3.034458333333e-01 2.611166666667e-01 3.110916666667e-01 2.683083333333e-01
6  2.380375000000e-01 2.078625000000e-01 2.411541666667e-01 2.092750000000e-01 2.536708333333e-01 2.211458333333e-01
9  1.694625000000e-01 1.504958333333e-01 1.736666666667e-01 1.536208333333e-01 1.979666666667e-01 1.750333333333e-01
12 9.687916666667e-02 8.638750000000e-02 1.063541666667e-01 9.591666666667e-02 1.484250000000e-01 1.357416666667e-01
15 4.750416666667e-02 4.267916666667e-02 5.687916666667e-02 5.217916666667e-02 1.112000000000e-01 1.055083333333e-01
18 1.991666666667e-02 1.855833333333e-02 2.810000000000e-02 2.632500000000e-02 8.070416666667e-02 7.732916666667e-02
21 7.799748411981e-03 7.217923547754e-03 1.499583333333e-02 1.455833333333e-02 6.380833333333e-02 6.163750000000e-02
24 2.949817747612e-03 2.878658775303e-03 8.927296100557e-03 8.865248226950e-03 5.182083333333e-02 5.020416666667e-02
27 1.213153245679e-03 1.191168202480e-03 4.126991985302e-03 4.102211151897e-03 4.591666666667e-02 4.485000000000e-02
30 5.051015254066e-04 5.016766032079e-04 2.304572271386e-03 2.281282687489e-03 4.487916666667e-02 4.416250000000e-02
33 2.251122634858e-04 2.251873009070e-04 1.535456767679e-03 1.521616078004e-03 4.108333333333e-02 4.053750000000e-02
36 1.027075349534e-04 1.024415089716e-04 1.320501579320e-03 1.316052684221e-03 4.199583333333e-02 4.155833333333e-02
39 5.028281064016e-05 5.021254972298e-05 1.115878934942e-03 1.115035759835e-03 4.057083333333e-02 3.984583333333e-02


==> pow_imb_mode1_v1.txt <==
# MODE 1 CFO-aware ICI-constrained MMF -- power-imbalance v1 (3 dB steps)
# Columns: SNR_dB followed by (BERc BERp BERoverall) for eps=0.00, 0.02, 0.05
         SNR     BERc_p00     BERp_p00     BERo_p00     BERc_p02     BERp_p02     BERo_p02     BERc_p05     BERp_p05     BERo_p05
          9   2.3880e-02     8.00e-01    6.1210e-01   2.4230e-02   8.800e-01   7.1230e-01    2.6130e-02   9.000e-01    8.8330e-01
          12   1.2430e-02   4.1200e-01   2.5220e-01   1.2700e-02   4.6310e-01   2.8290e-01   1.4270e-02   5.9000e-01   4.2570e-01
          15   5.9920e-03   1.4300e-01   8.8200e-02   6.1790e-03   1.7770e-01   1.0910e-01   7.3070e-03   4.2270e-01   2.5650e-01
          18   2.7190e-03   4.4280e-02   2.7650e-02   2.8480e-03   6.5130e-02   4.0210e-02   4.1570e-03   2.8110e-01   1.7030e-01
          21   1.1940e-03   1.3680e-02   8.6880e-03   1.2950e-03   2.6730e-02   1.6550e-02   2.5030e-03   1.9070e-01   1.1540e-01
          24   5.1760e-04   4.5700e-03   2.9490e-03   6.0510e-04   1.1500e-02   8.2410e-03   1.6550e-03   1.4910e-01   9.0100e-02
          27   2.1850e-04   1.6750e-03   1.0920e-03   3.2490e-04   5.6910e-03   3.5450e-03   1.2240e-03   1.2980e-01   7.8370e-02
          30   8.1880e-05   6.5540e-04   4.2600e-04   1.8010e-04   2.9390e-03   1.9550e-03   1.0040e-03   1.2070e-01   7.2820e-02
          33   2.2720e-05   2.6690e-04   1.6920e-04   1.0540e-04   1.9980e-03   1.2410e-03   8.9270e-04   1.1630e-01   7.0140e-02
          36   5.46e-06            1.1020e-04   6.7490e-05   7.190e-05   1.6350e-03   1.0080e-03   8.3600e-04   1.1410e-01   6.8820e-02
          39   0            4.4820e-05   2.6950e-05   5.5950e-05   1.4800e-03   9.0830e-04   8.0740e-04   1.1310e-01   6.8160e-02


==> pow_imb_mode3_v1.txt <==
# MODE 3 CFO-aware ICI-constrained MMF -- power-imbalance v1 (3 dB steps)
# Columns: SNR_dB followed by (BERc BERp BERoverall) for eps=0.00, 0.02, 0.05
         SNR     BERc_p00     BERp_p00     BERo_p00     BERc_p02     BERp_p02     BERo_p02     BERc_p05     BERp_p05     BERo_p05
           0   1.0770e-01   3.5880e-01   2.5830e-01   1.0880e-01   3.5700e-01   2.5770e-01   1.1060e-01   3.6040e-01   2.6050e-01
           3   7.0160e-02   3.0190e-01   2.0920e-01   6.9840e-02   3.0440e-01   2.1060e-01   7.2300e-02   3.1050e-01   2.1520e-01
           6   4.1090e-02   2.3860e-01   1.5960e-01   4.0770e-02   2.4020e-01   1.6040e-01   4.2690e-02   2.5430e-01   1.6970e-01
           9   2.3780e-02   1.6660e-01   1.0940e-01   2.3200e-02   1.7390e-01   1.1360e-01   2.5200e-02   2.0010e-01   1.3010e-01
          12   1.1700e-02   9.7350e-02   6.3090e-02   1.2080e-02   1.0650e-01   6.8720e-02   1.3730e-02   1.4810e-01   9.4340e-02
          15   5.8440e-03   5.0060e-02   3.2380e-02   6.0000e-03   5.9640e-02   3.8180e-02   7.1090e-03   1.1210e-01   7.0090e-02
          18   2.5000e-03   1.9780e-02   1.2870e-02   2.6250e-03   2.6790e-02   1.7130e-02   3.8280e-03   8.0450e-02   4.9800e-02
          21   1.1880e-03   7.8180e-03   5.1660e-03   1.1870e-03   1.4280e-02   9.0440e-03   2.3120e-03   6.1930e-02   3.8080e-02
          24   5.3170e-04   3.1240e-03   2.0870e-03   7.5580e-04   8.8010e-03   5.3270e-03   1.7190e-03   5.2190e-02   3.2000e-02
          27   2.3490e-04   1.1480e-03   7.8290e-04   3.7880e-04   4.0270e-03   2.5680e-03   1.0470e-03   4.8440e-02   2.9480e-02
          30   8.391e-05    4.9250e-04   3.4570e-04   1.9670e-04   2.4870e-03   1.5610e-03   7.9690e-04   4.5960e-02   2.7890e-02
          33   2.6880e-05   2.3210e-04   1.6000e-04   1.2880e-04   1.5420e-03   9.8930e-04   7.3130e-04   4.1810e-02   2.5400e-02
          36   0            1.0180e-04   7.5500e-05   9.6201e-05   1.2060e-03   7.6720e-04   6.7190e-04   4.1500e-02   2.5170e-02
          39   0            4.9500e-05   2.9000e-05   8.4990e-05   9.9010e-04   6.9040e-04   6.5310e-04   4.1560e-02   2.5220e-02

